Decision-Theoretic Robustness for Network Models

Bayesian network models (Erdos Renyi, stochastic block models, random dot product graphs, graphons) are widely used in neuroscience, epidemiology, and the social sciences, yet real networks are sparse, heterogeneous, and exhibit higher-order dependence. How stable are network-based decisions, model selection, and policy recommendations to small model misspecification? We study local decision-theoretic robustness by allowing the posterior to vary within a small Kullback-Leibler neighborhood and choosing actions that minimize worst-case posterior expected loss. Exploiting low-dimensional functionals available under exchangeability, we (i) adapt decision-theoretic robustness to exchangeable graphs via graphon limits and derive sharp small-radius expansions of robust posterior risk; under squared loss the leading inflation is controlled by the posterior variance of the loss, and for robustness indices that diverge at percolation/fragmentation thresholds we obtain a universal critical exponent describing the explosion of decision uncertainty near criticality. (ii) Develop a nonparametric minimax theory for robust model selection between sparse Erdos-Renyi and block models, showing-via robustness error exponents-that no Bayesian or frequentist method can uniformly improve upon the decision-theoretic limits over configuration models and sparse graphon classes for percolation-type functionals. (iii) Propose a practical algorithm based on entropic tilting of posterior or variational samples, and demonstrate it on functional brain connectivity and Karnataka village social networks.

==> panelA_data.csv <==
"n","lambda","C","sqrtC","R0","Rrob","norm"
200,0.2,1e-04,0.01,0.282643280847171,0.288645266748862,0.942525383240946
200,0.2,0.000127427498570314,0.0112883789168469,0.282643280847171,0.289420617051526,0.942812941970872
200,0.2,0.000162377673918872,0.0127427498570313,0.282643280847171,0.290296422228641,0.943136738789863
200,0.2,0.000206913808111479,0.0143844988828766,0.282643280847171,0.291285775509072,0.943501222524928
200,0.2,0.000263665089873036,0.0162377673918872,0.282643280847171,0.292403497146917,0.943911355173775
200,0.2,0.000335981828628378,0.0183298071083244,0.282643280847171,0.293666367400848,0.944372662860345
200,0.2,0.00042813323987194,0.0206913808111479,0.282643280847171,0.29509339215596,0.944891287700562
200,0.2,0.000545559478116852,0.0233572146909012,0.282643280847171,0.29670610603378,0.94547404160189
200,0.2,0.000695192796177561,0.0263665089873036,0.282643280847171,0.29852891857084,0.946128460389686
200,0.2,0.000885866790410083,0.0297635144163132,0.282643280847171,0.300589509912304,0.946862856391838
200,0.2,0.00112883789168469,0.0335981828628378,0.282643280847171,0.302919283440699,0.94768636619729
200,0.2,0.00143844988828766,0.0379269019073225,0.282643280847171,0.305553883944731,0.948608992640982
200,0.2,0.00183298071083244,0.042813323987194,0.282643280847171,0.308533791118152,0.949641634136385
200,0.2,0.00233572146909012,0.0483293023857175,0.282643280847171,0.311904999639107,0.950796096737171
200,0.2,0.00297635144163132,0.0545559478116852,0.282643280847171,0.315719798600263,0.952085081770111
200,0.2,0.00379269019073225,0.0615848211066027,0.282643280847171,0.320037664591122,0.953522137623875
200,0.2,0.00483293023857176,0.0695192796177561,0.282643280847171,0.324926284388219,0.955121564248296
200,0.2,0.00615848211066026,0.0784759970351461,0.282643280847171,0.330462724508494,0.956898251818301
200,0.2,0.00784759970351462,0.0885866790410083,0.282643280847171,0.336734765972644,0.958867433163982
200,0.2,0.01,0.1,0.282643280847171,0.343842422663123,0.961044319978155
200,0.4,1e-04,0.01,0.122094341020258,0.125728451523229,0.784894777056688
200,0.4,0.000127427498570314,0.0112883789168469,0.122094341020258,0.126200235635285,0.785578392579799
200,0.4,0.000162377673918872,0.0127427498570313,0.122094341020258,0.126733769783344,0.786347776477983
200,0.4,0.000206913808111479,0.0143844988828766,0.122094341020258,0.127337269163986,0.787213401799706
200,0.4,0.000263665089873036,0.0162377673918872,0.122094341020258,0.128020076290237,0.7881869503363
200,0.4,0.000335981828628378,0.0183298071083244,0.122094341020258,0.128792824233036,0.789281437156154
200,0.4,0.00042813323987194,0.0206913808111479,0.122094341020258,0.129667625486168,0.790511344197451
200,0.4,0.000545559478116852,0.0233572146909012,0.122094341020258,0.130658290855537,0.791892759984129
200,0.4,0.000695192796177561,0.0263665089873036,0.122094341020258,0.131780583677002,0.79344353053164
200,0.4,0.000885866790410083,0.0297635144163132,0.122094341020258,0.133052515574262,0.79518341572614
200,0.4,0.00112883789168469,0.0335981828628378,0.122094341020258,0.134494691207996,0.79713425205379
200,0.4,0.00143844988828766,0.0379269019073225,0.122094341020258,0.136130710867034,0.799320119989276
200,0.4,0.00183298071083244,0.042813323987194,0.122094341020258,0.137987641393021,0.801767511718597
200,0.4,0.00233572146909012,0.0483293023857175,0.122094341020258,0.140096567945695,0.804505496977858
200,0.4,0.00297635144163132,0.0545559478116852,0.122094341020258,0.142493241405062,0.80756588125328
200,0.4,0.00379269019073225,0.0615848211066027,0.122094341020258,0.14521883894209,0.810983350521436
200,0.4,0.00483293023857176,0.0695192796177561,0.122094341020258,0.14832085840185,0.814795593518411
200,0.4,0.00615848211066026,0.0784759970351461,0.122094341020258,0.151854170735908,0.81904339064632
200,0.4,0.00784759970351462,0.0885866790410083,0.122094341020258,0.155882258788859,0.823770656324513
200,0.4,0.01,0.1,0.122094341020258,0.160478675073919,0.82902441449923
200,0.6,1e-04,0.01,0.0407995681283694,0.0423885777644947,0.567974799913067
200,0.6,0.000127427498570314,0.0112883789168469,0.0407995681283694,0.042597331154268,0.569250474853272
200,0.6,0.000162377673918872,0.0127427498570313,0.0407995681283694,0.0428340436273602,0.570678935536725
200,0.6,0.000206913808111479,0.0143844988828766,0.0407995681283694,0.0431025949772958,0.572277670354614
200,0.6,0.000263665089873036,0.0162377673918872,0.0407995681283694,0.043407436288607,0.574066035364213
200,0.6,0.000335981828628378,0.0183298071083244,0.0407995681283694,0.0437536816013732,0.576065431596583
200,0.6,0.00042813323987194,0.0206913808111479,0.0407995681283694,0.0441472158724452,0.578299498638375
200,0.6,0.000545559478116852,0.0233572146909012,0.0407995681283694,0.0445948224101813,0.580794322921494
200,0.6,0.000695192796177561,0.0263665089873036,0.0407995681283694,0.0451043336181388,0.583578659636229
200,0.6,0.000885866790410083,0.0297635144163132,0.0407995681283694,0.0456848097104711,0.586684170950753
200,0.6,0.00112883789168469,0.0335981828628378,0.0407995681283694,0.0463467510495444,0.59014568234892
200,0.6,0.00143844988828766,0.0379269019073225,0.0407995681283694,0.0471023509004287,0.594001452798865
200,0.6,0.00183298071083244,0.042813323987194,0.0407995681283694,0.047965796898857,0.598293462250834
200,0.6,0.00233572146909012,0.0483293023857175,0.0407995681283694,0.0489536312583891,0.603067715317497
200,0.6,0.00297635144163132,0.0545559478116852,0.0407995681283694,0.0500851818537536,0.608374559028737
200,0.6,0.00379269019073225,0.0615848211066027,0.0407995681283694,0.051383078907336,0.6142690141889
200,0.6,0.00483293023857176,0.0695192796177561,0.0407995681283694,0.052873875084949,0.620811117400471
200,0.6,0.00615848211066026,0.0784759970351461,0.0407995681283694,0.0545887905074364,0.628066269012372
200,0.6,0.00784759970351462,0.0885866790410083,0.0407995681283694,0.0565646086759015,0.636105583072408
200,0.6,0.01,0.1,0.0407995681283694,0.0588447545361727,0.645006229437242
400,0.2,1e-04,0.01,0.207909066787456,0.213013903793518,0.889493229020717
400,0.2,0.000127427498570314,0.0112883789168469,0.207909066787456,0.2136743826874,0.889922723505034
400,0.2,0.000162377673918872,0.0127427498570313,0.207909066787456,0.214420711487694,0.890406464693663
400,0.2,0.000206913808111479,0.0143844988828766,0.207909066787456,0.215264154623154,0.890951151063607
400,0.2,0.000263665089873036,0.0162377673918872,0.207909066787456,0.216217482204656,0.891564266322162
400,0.2,0.000335981828628378,0.0183298071083244,0.207909066787456,0.217295178321536,0.892254161978897
400,0.2,0.00042813323987194,0.0206913808111479,0.207909066787456,0.218513679818083,0.893030143417556
400,0.2,0.000545559478116852,0.0233572146909012,0.207909066787456,0.219891650397288,0.893902561926162
400,0.2,0.000695192796177561,0.0263665089873036,0.207909066787456,0.22145029568333,0.894882910156388
400,0.2,0.000885866790410083,0.0297635144163132,0.207909066787456,0.223213725859546,0.895983920335232
400,0.2,0.00112883789168469,0.0335981828628378,0.207909066787456,0.225209373626659,0.89721966339968
400,0.2,0.00143844988828766,0.0379269019073225,0.207909066787456,0.227468476535137,0.898605645927827
400,0.2,0.00183298071083244,0.042813323987194,0.207909066787456,0.230026634271274,0.900158901000091
400,0.2,0.00233572146909012,0.0483293023857175,0.207909066787456,0.232924453255429,0.901898068925177
400,0.2,0.00297635144163132,0.0545559478116852,0.207909066787456,0.236208292846901,0.90384345959096
400,0.2,0.00379269019073225,0.0615848211066027,0.207909066787456,0.239931129745543,0.906017089309215
400,0.2,0.00483293023857176,0.0695192796177561,0.207909066787456,0.244153559551986,0.908442679684382
400,0.2,0.00615848211066026,0.0784759970351461,0.207909066787456,0.248944957083938,0.911145604898666
400,0.2,0.00784759970351462,0.0885866790410083,0.207909066787456,0.254384819532624,0.91415276689297
400,0.2,0.01,0.1,0.207909066787456,0.260564318983874,0.917492375280026
400,0.4,1e-04,0.01,0.0485590193737349,0.0503975492154521,0.60482509866013
400,0.4,0.000127427498570314,0.0112883789168469,0.0485590193737349,0.0506384534796754,0.606000113321031
400,0.4,0.000162377673918872,0.0127427498570313,0.0485590193737349,0.050911465047082,0.607317179464753
400,0.4,0.000206913808111479,0.0143844988828766,0.0485590193737349,0.0512210011909619,0.608792746508613
400,0.4,0.000263665089873036,0.0162377673918872,0.0485590193737349,0.0515721208880339,0.610445040158976
400,0.4,0.000335981828628378,0.0183298071083244,0.0485590193737349,0.0519706259605166,0.612294235884686
400,0.4,0.00042813323987194,0.0206913808111479,0.0485590193737349,0.052423179811521,0.614362639544847
400,0.4,0.000545559478116852,0.0233572146909012,0.0485590193737349,0.0529374471892473,0.616674887202703
400,0.4,0.000695192796177561,0.0263665089873036,0.0485590193737349,0.053522259029463,0.619258157209863
400,0.4,0.000885866790410083,0.0297635144163132,0.0485590193737349,0.0541878073018799,0.622142395918403
400,0.4,0.00112883789168469,0.0335981828628378,0.0485590193737349,0.054945875819741,0.62536055865108
400,0.4,0.00143844988828766,0.0379269019073225,0.0485590193737349,0.0558101141885327,0.628948864049097
400,0.4,0.00183298071083244,0.042813323987194,0.0485590193737349,0.0567963636176516,0.632947064423295
400,0.4,0.00233572146909012,0.0483293023857175,0.0485590193737349,0.0579230450509694,0.63739872604716
400,0.4,0.00297635144163132,0.0545559478116852,0.0485590193737349,0.0592116223633169,0.642351522653545
400,0.4,0.00379269019073225,0.0615848211066027,0.0485590193737349,0.0606871559322247,0.647857537056129
400,0.4,0.00483293023857176,0.0695192796177561,0.0485590193737349,0.0623789651003479,0.653973568444078
400,0.4,0.00615848211066026,0.0784759970351461,0.0485590193737349,0.0643214218101213,0.660761439880444
400,0.4,0.00784759970351462,0.0885866790410083,0.0485590193737349,0.0665549022029237,0.668288299200324
400,0.4,0.01,0.1,0.0485590193737349,0.069126928311969,0.676626904308544
400,0.6,1e-04,0.01,0.00597271352002027,0.00634367834476582,0.340433851511352
400,0.6,0.000127427498570314,0.0112883789168469,0.00597271352002027,0.00639457019613058,0.342952011459087
400,0.6,0.000162377673918872,0.0127427498570313,0.00597271352002027,0.00645280213781232,0.345746871124975
400,0.6,0.000206913808111479,0.0143844988828766,0.00597271352002027,0.00651951625191226,0.348847765694073
400,0.6,0.000263665089873036,0.0162377673918872,0.00597271352002027,0.00659605062925315,0.352287045783165
400,0.6,0.000335981828628378,0.0183298071083244,0.00597271352002027,0.00668397667724054,0.35610037038368
400,0.6,0.00042813323987194,0.0206913808111479,0.00597271352002027,0.00678514422721131,0.360327047528474
400,0.6,0.000545559478116852,0.0233572146909012,0.00597271352002027,0.00690173611705711,0.365010394313878
400,0.6,0.000695192796177561,0.0263665089873036,0.00597271352002027,0.00703633439982124,0.370198137666348
400,0.6,0.000885866790410083,0.0297635144163132,0.00597271352002027,0.00719200080920875,0.375942861523877
400,0.6,0.00112883789168469,0.0335981828628378,0.00597271352002027,0.00737237465915661,0.382302486105806
400,0.6,0.00143844988828766,0.0379269019073225,0.00597271352002027,0.00758179220716684,0.389340803630693
400,0.6,0.00183298071083244,0.042813323987194,0.00597271352002027,0.0078254323643175,0.39712806376733
400,0.6,0.00233572146909012,0.0483293023857175,0.00597271352002027,0.00810949481146254,0.405741614658913
400,0.6,0.00297635144163132,0.0545559478116852,0.00597271352002027,0.00844141803700632,0.415266610722411
400,0.6,0.00379269019073225,0.0615848211066027,0.00597271352002027,0.00883014650030195,0.425796782800453
400,0.6,0.00483293023857176,0.0695192796177561,0.00597271352002027,0.00928645839290373,0.437435285771402
400,0.6,0.00615848211066026,0.0784759970351461,0.00597271352002027,0.00982336809723008,0.450295624327753
400,0.6,0.00784759970351462,0.0885866790410083,0.00597271352002027,0.0104566207778664,0.464502661987626
400,0.6,0.01,0.1,0.00597271352002027,0.01120530067673,0.480193721965262
800,0.2,1e-04,0.01,0.125248470205507,0.128953158378848,0.791421949136096
800,0.2,0.000127427498570314,0.0112883789168469,0.125248470205507,0.129434009453639,0.792093175560151
800,0.2,0.000162377673918872,0.0127427498570313,0.125248470205507,0.129977772104496,0.792848688919012
800,0.2,0.000206913808111479,0.0143844988828766,0.125248470205507,0.13059280955179,0.793698795880099
800,0.2,0.000263665089873036,0.0162377673918872,0.125248470205507,0.131288631023191,0.794654995298337
800,0.2,0.000335981828628378,0.0183298071083244,0.125248470205507,0.132076057316742,0.79573010104203
800,0.2,0.00042813323987194,0.0206913808111479,0.125248470205507,0.132967412268853,0.796938373933208
800,0.2,0.000545559478116852,0.0233572146909012,0.125248470205507,0.133976744563724,0.798295660115869
800,0.2,0.000695192796177561,0.0263665089873036,0.125248470205507,0.135120085225956,0.799819540712343
800,0.2,0.000885866790410083,0.0297635144163132,0.125248470205507,0.136415747030896,0.801529485662293
800,0.2,0.00112883789168469,0.0335981828628378,0.125248470205507,0.137884673342692,0.803447014392103
800,0.2,0.00143844988828766,0.0379269019073225,0.125248470205507,0.139550845281503,0.80559586149371
800,0.2,0.00183298071083244,0.042813323987194,0.125248470205507,0.141441757728514,0.808002141063209
800,0.2,0.00233572146909012,0.0483293023857175,0.125248470205507,0.143588976769911,0.810694510362323
800,0.2,0.00297635144163132,0.0545559478116852,0.125248470205507,0.146028793373252,0.81370432394059
800,0.2,0.00379269019073225,0.0615848211066027,0.125248470205507,0.148802990908668,0.817065774571884
800,0.2,0.00483293023857176,0.0695192796177561,0.125248470205507,0.151959747166687,0.820816010604559
800,0.2,0.00615848211066026,0.0784759970351461,0.125248470205507,0.15555469512618,0.824995219048394
800,0.2,0.00784759970351462,0.0885866790410083,0.125248470205507,0.15965217074081,0.829646660635916
800,0.2,0.01,0.1,0.125248470205507,0.164326680316149,0.834816636851242
800,0.4,1e-04,0.01,0.00878022658473301,0.00924955642995805,0.35573396601685
800,0.4,0.000127427498570314,0.0112883789168469,0.00878022658473301,0.00931337238742692,0.357982319290551
800,0.4,0.000162377673918872,0.0127427498570313,0.00878022658473301,0.00938626076993566,0.360479960297228
800,0.4,0.000206913808111479,0.0143844988828766,0.00878022658473301,0.00946960428586912,0.363253373709283
800,0.4,0.000263665089873036,0.0162377673918872,0.00878022658473301,0.00956501702686406,0.366331742109719
800,0.4,0.000335981828628378,0.0183298071083244,0.00878022658473301,0.00967438741218652,0.369747211137976
800,0.4,0.00042813323987194,0.0206913808111479,0.00878022658473301,0.00979992987965442,0.37353518030675
800,0.4,0.000545559478116852,0.0233572146909012,0.00878022658473301,0.00994424723932634,0.377734624676805
800,0.4,0.000695192796177561,0.0263665089873036,0.00878022658473301,0.0101104060279541,0.382388446671577
800,0.4,0.000885866790410083,0.0297635144163132,0.00878022658473301,0.0103020277370112,0.387543859436168
800,0.4,0.00112883789168469,0.0335981828628378,0.00878022658473301,0.010523399477436,0.393252811458509
800,0.4,0.00143844988828766,0.0379269019073225,0.00878022658473301,0.0107796084194093,0.399572449020105
800,0.4,0.00183298071083244,0.042813323987194,0.00878022658473301,0.0110767053880459,0.406565624368338
800,0.4,0.00233572146909012,0.0483293023857175,0.00878022658473301,0.0114219042153251,0.41430145090366
800,0.4,0.00297635144163132,0.0545559478116852,0.00878022658473301,0.0118238250017996,0.422855911302598
800,0.4,0.00379269019073225,0.0615848211066027,0.00878022658473301,0.0122927913143166,0.432312520724968
800,0.4,0.00483293023857176,0.0695192796177561,0.00878022658473301,0.0128411937035108,0.442763051370494
800,0.4,0.00615848211066026,0.0784759970351461,0.00878022658473301,0.0134839347685944,0.454308319859412
800,0.4,0.00784759970351462,0.0885866790410083,0.00878022658473301,0.014238974566859,0.467059043102435
800,0.4,0.01,0.1,0.00878022658473301,0.0151279994984519,0.48113676488841
800,0.6,1e-04,0.01,0.00022993166460692,0.000255557397464098,0.11951208953693
800,0.6,0.000127427498570314,0.0112883789168469,0.00022993166460692,0.000260133241017902,0.124776723799792
800,0.6,0.000162377673918872,0.0127427498570313,0.00022993166460692,0.00026561891542312,0.130612722042996
800,0.6,0.000206913808111479,0.0143844988828766,0.00022993166460692,0.000272212346734508,0.137082745424592
800,0.6,0.000263665089873036,0.0162377673918872,0.00022993166460692,0.0002801573603481,0.144256433528705
800,0.6,0.000335981828628378,0.0183298071083244,0.00022993166460692,0.000289754775834651,0.152211212727561
800,0.6,0.00042813323987194,0.0206913808111479,0.00022993166460692,0.000301376241816553,0.161033169924965
800,0.6,0.000545559478116852,0.0233572146909012,0.00022993166460692,0.00031548151749656,0.170818049942658
800,0.6,0.000695192796177561,0.0263665089873036,0.00022993166460692,0.000332640053980614,0.181672349378542
800,0.6,0.000885866790410083,0.0297635144163132,0.00022993166460692,0.000353557983005609,0.193714562836097
800,0.6,0.00112883789168469,0.0335981828628378,0.00022993166460692,0.000379111855277299,0.207076546584483
800,0.6,0.00143844988828766,0.0379269019073225,0.00022993166460692,0.000410390873535811,0.221905070561748
800,0.6,0.00183298071083244,0.042813323987194,0.00022993166460692,0.00044874973471428,0.238363515097203
800,0.6,0.00233572146909012,0.0483293023857175,0.00022993166460692,0.00049587483118539,0.256633799910339
800,0.6,0.00297635144163132,0.0545559478116852,0.00022993166460692,0.000553867169904409,0.276918513649224
800,0.6,0.00379269019073225,0.0615848211066027,0.00022993166460692,0.000625346308120394,0.299443306475527
800,0.6,0.00483293023857176,0.0695192796177561,0.00022993166460692,0.00071358064549469,0.324459548160797
800,0.6,0.00615848211066026,0.0784759970351461,0.00022993166460692,0.00082265082622415,0.352247298129932
800,0.6,0.00784759970351462,0.0885866790410083,0.00022993166460692,0.000957654738634459,0.383118628685554
800,0.6,0.01,0.1,0.00022993166460692,0.00112496472854593,0.417421317361569
1600,0.2,1e-04,0.01,0.0528099587641706,0.0547036255815017,0.598703911438087
1600,0.2,0.000127427498570314,0.0112883789168469,0.0528099587641706,0.0549516063194827,0.599825533863575
1600,0.2,0.000162377673918872,0.0127427498570313,0.0528099587641706,0.0552325991498132,0.60108282816352
1600,0.2,0.000206913808111479,0.0143844988828766,0.0528099587641706,0.0555511361314128,0.602491503701796
1600,0.2,0.000263665089873036,0.0162377673918872,0.0528099587641706,0.0559124053604022,0.604068966913369
1600,0.2,0.000335981828628378,0.0183298071083244,0.0528099587641706,0.0563223538111396,0.605834481232442
1600,0.2,0.00042813323987194,0.0206913808111479,0.0528099587641706,0.0567878080146071,0.607809345266135
1600,0.2,0.000545559478116852,0.0233572146909012,0.0528099587641706,0.0573166159233643,0.610017079053078
1600,0.2,0.000695192796177561,0.0263665089873036,0.0528099587641706,0.057917814095305,0.612483626349944
1600,0.2,0.000885866790410083,0.0297635144163132,0.0528099587641706,0.0586018251238243,0.615237570227907
1600,0.2,0.00112883789168469,0.0335981828628378,0.0528099587641706,0.0593806912696827,0.618310361431393
1600,0.2,0.00143844988828766,0.0379269019073225,0.0528099587641706,0.0602683514864517,0.621736559182816
1600,0.2,0.00183298071083244,0.042813323987194,0.0528099587641706,0.0612809705573567,0.625554086274034
1600,0.2,0.00233572146909012,0.0483293023857175,0.0528099587641706,0.0624373308166049,0.629804494549267
1600,0.2,0.00297635144163132,0.0545559478116852,0.0528099587641706,0.0637592991299236,0.634533239732656
1600,0.2,0.00379269019073225,0.0615848211066027,0.0528099587641706,0.0652723844273349,0.63978996353531
1600,0.2,0.00483293023857176,0.0695192796177561,0.0528099587641706,0.0670064042173229,0.64562877961464
1600,0.2,0.00615848211066026,0.0784759970351461,0.0528099587641706,0.0689962822043702,0.652108556301705
1600,0.2,0.00784759970351462,0.0885866790410083,0.0528099587641706,0.0712830036387245,0.659293191062777
1600,0.2,0.01,0.1,0.0528099587641706,0.0739147601826984,0.66725186520431
1600,0.4,1e-04,0.01,0.000258507160361479,0.000294196556183181,0.156979901030866
1600,0.4,0.000127427498570314,0.0112883789168469,0.000258507160361479,0.000300337232491815,0.16299034894096
1600,0.4,0.000162377673918872,0.0127427498570313,0.000258507160361479,0.000307653820294222,0.169642906678515
1600,0.4,0.000206913808111479,0.0143844988828766,0.000258507160361479,0.000316393942687744,0.177006627622763
1600,0.4,0.000263665089873036,0.0162377673918872,0.000258507160361479,0.000326861199997523,0.185158104052213
1600,0.4,0.000335981828628378,0.0183298071083244,0.000258507160361479,0.000339428438751397,0.19418232440467
1600,0.4,0.00042813323987194,0.0206913808111479,0.000258507160361479,0.000354554261743177,0.204173627141878
1600,0.4,0.000545559478116852,0.0233572146909012,0.000258507160361479,0.000372803573445564,0.215236739084329
1600,0.4,0.000695192796177561,0.0263665089873036,0.000258507160361479,0.000394873179204761,0.227487943686831
1600,0.4,0.000885866790410083,0.0297635144163132,0.000258507160361479,0.000421623711470538,0.241056404628934
1600,0.4,0.00112883789168469,0.0335981828628378,0.000258507160361479,0.00045411943016627,0.256085599857857
1600,0.4,0.00143844988828766,0.0379269019073225,0.000258507160361479,0.000493677920071816,0.272734958758302
1600,0.4,0.00183298071083244,0.042813323987194,0.000258507160361479,0.000541932138715913,0.291181668179115
1600,0.4,0.00233572146909012,0.0483293023857175,0.000258507160361479,0.000600907930731014,0.311622682563955
1600,0.4,0.00297635144163132,0.0545559478116852,0.000258507160361479,0.000673120928365994,0.334276979511836
1600,0.4,0.00379269019073225,0.0615848211066027,0.000258507160361479,0.000761697711338857,0.359388063016838
1600,0.4,0.00483293023857176,0.0695192796177561,0.000258507160361479,0.000870527374817608,0.387226756610451
1600,0.4,0.00615848211066026,0.0784759970351461,0.000258507160361479,0.00100445120378793,0.418094315893265
1600,0.4,0.00784759970351462,0.0885866790410083,0.000258507160361479,0.00116950011749795,0.452325897326536
1600,0.4,0.01,0.1,0.000258507160361479,0.00137319200933559,0.490294422877734
1600,0.6,1e-04,0.01,8.04011584675012e-11,3.13464768995906e-06,24.7190312267556
1600,0.6,0.000127427498570314,0.0112883789168469,8.04011584675012e-11,3.96119592157076e-06,27.6719508888596
1600,0.6,0.000162377673918872,0.0127427498570313,8.04011584675012e-11,5.00617815045419e-06,30.980613699916
1600,0.6,0.000206913808111479,0.0143844988828766,8.04011584675012e-11,6.32742380412109e-06,34.6881004102476
1600,0.6,0.000263665089873036,0.0162377673918872,8.04011584675012e-11,7.9980996212751e-06,38.8427506297542
1600,0.6,0.000335981828628378,0.0183298071083244,8.04011584675012e-11,1.01107794441502e-05,43.4987861080614
1600,0.6,0.00042813323987194,0.0206913808111479,8.04011584675012e-11,1.27825994964132e-05,48.7170324142165
1600,0.6,0.000545559478116852,0.0233572146909012,8.04011584675012e-11,1.61617814828897e-05,54.5657170171724
1600,0.6,0.000695192796177561,0.0263665089873036,8.04011584675012e-11,2.043589935798e-05,61.1213958749455
1600,0.6,0.000885866790410083,0.0297635144163132,8.04011584675012e-11,2.58423328394794e-05,68.4699487852441
1600,0.6,0.00112883789168469,0.0335981828628378,8.04011584675012e-11,3.268151282375e-05,76.7077321099725
1600,0.6,0.00143844988828766,0.0379269019073225,8.04011584675012e-11,4.13336865599385e-05,85.9428551751012
1600,0.6,0.00183298071083244,0.042813323987194,8.04011584675012e-11,5.22801551516127e-05,96.2966328146913
1600,0.6,0.00233572146909012,0.0483293023857175,8.04011584675012e-11,6.6130150129273e-05,107.905182429293
1600,0.6,0.00297635144163132,0.0545559478116852,8.04011584675012e-11,8.36548825745674e-05,120.921247857689
1600,0.6,0.00379269019073225,0.0615848211066027,8.04011584675012e-11,0.00010583065913543,135.516237671196
1600,0.6,0.00483293023857176,0.0695192796177561,8.04011584675012e-11,0.000133893481510493,151.882507789949
1600,0.6,0.00615848211066026,0.0784759970351461,8.04011584675012e-11,0.000169408199362127,170.235929812947
1600,0.6,0.00784759970351462,0.0885866790410083,8.04011584675012e-11,0.000214356100564277,190.818779216454
1600,0.6,0.01,0.1,8.04011584675012e-11,0.000271245835504565,213.902962443393


==> panelB_data.csv <==
"n","lambda","R0","Rrob_exp","rate0","rate_rob_exp","J_exact","J_approx","Cn_exp"
200,0.2,0.282643280847171,0.816570551882656,0.00631784834066443,0.00101320981304964,0.000834493563636629,0.000833333333333333,0.704344781172126
200,0.4,0.122094341020258,0.344702425160301,0.0105148062301499,0.00532536884958017,0.00335203416058527,0.00333333333333333,0.244667692211149
200,0.6,0.0407995681283694,0.0816065714452031,0.0159954189135851,0.0125292274391897,0.00759585819928166,0.0075,0.0411611493809763
400,0.2,0.207909066787456,0.621784689416303,0.0039266361844446,0.00118790351166082,0.000834493563636629,0.000833333333333333,0.49610157076441
400,0.4,0.0485590193737349,0.10596524464203,0.00756243831637659,0.0056116102984257,0.00335203416058527,0.00333333333333333,0.0598622796119296
400,0.6,0.00597271352002027,0.00774220431350077,0.0128013848221918,0.0121526720922524,0.00759585819928166,0.0075,0.00169424021836305
800,0.2,0.125248470205507,0.351845248766945,0.00259681969127481,0.00130570479279537,0.000834493563636629,0.000833333333333333,0.246116768514915
800,0.4,0.00878022658473301,0.0121763850154926,0.00591906633093863,0.00551032107188855,0.00335203416058527,0.00333333333333333,0.00358349252033684
800,0.6,0.00022993166460692,0.000232897506909981,0.0104721605044898,0.0104561401071033,0.00759585819928166,0.0075,2.87044991751886e-06
1600,0.2,0.0528099587641706,0.111887110047695,0.00183815968318583,0.00136891553875558,0.000834493563636629,0.000833333333333333,0.0605734637442242
1600,0.4,0.000258507160361479,0.000268652234202073,0.00516286697796366,0.00513880801526219,0.00335203416058527,0.00333333333333333,1.28414186433101e-05
1600,0.6,8.04011584675012e-11,8.17690384048468e-11,0.0145274953319048,0.0145169515297367,0.00759585819928166,0.0075,8.23948272898403e-12


==> panelC_data.csv <==
"n","lambda","rate0","rate_rob_exp","rate_rob_over_n","rate_rob_const","J_exact","Cn_exp","Cn_over_n","Cn_const"
200,0.4,0.0105148062301499,0.00532536884958017,0.0101900558712968,0.0100588799512733,0.00335203416058527,0.244667692211149,5e-04,0.001
400,0.4,0.00756243831637659,0.0056116102984257,0.00741586186196992,0.00727138903508949,0.00335203416058527,0.0598622796119296,0.00025,0.001
800,0.4,0.00591906633093863,0.00551032107188855,0.00584610214792772,0.00570639191532088,0.00335203416058527,0.00358349252033684,0.000125,0.001
1600,0.4,0.00516286697796366,0.00513880801526219,0.0051020742291788,0.00483462477731879,0.00335203416058527,1.28414186433101e-05,6.25e-05,0.001

